FacTool: Factuality Detection in Generative AI -- A Tool Augmented Framework for Multi-Task and Multi-Domain Scenarios

The emergence of generative pre-trained models has facilitated the synthesis of high-quality text, but it has also posed challenges in identifying factual errors in the generated text. In particular: (1) A wider range of tasks now face an increasing risk of containing factual errors when handled by generative models. (2) Generated texts tend to be lengthy and lack a clearly defined granularity for individual facts. (3) There is a scarcity of explicit evidence available during the process of fact checking. With the above challenges in mind, in this paper, we propose FacTool, a task and domain agnostic framework for detecting factual errors of texts generated by large language models (e.g., ChatGPT). Experiments on four different tasks (knowledge-based QA, code generation, mathematical reasoning, and scientific literature review) show the efficacy of the proposed method. We release the code of FacTool associated with ChatGPT plugin interface at https://github.com/GAIR-NLP/factool .

==> anthology.bib.txt <==
% Please download the latest anthology.bib from
%
% http://aclanthology.org/anthology.bib


==> figures/claim_acc_distribution.txt <==
1 0.8029 0.7717 0.7538 0.7019 0.7368
2 0.8 0.6 0.3 0.7 0.1
3 0.9063 0.8529 0.9355 0.8065 0.6364
4 0.4211 0.35 0.1724 0.2245 0.0741

==> figures/res_acc_distribution.txt <==
1 0.2333 0.2666 0.2333 0.1 0.1666
2 0.8 0.6 0.3 0.7 0.1
3 0.9 0.7 0.9 0.5 0.7
4 0.2 0.1 0.1 0.1 0.0
